Spatial Mode Diversity for Robust Free-Space Optical Communications

Free-space communication links are severely affected by atmospheric turbulence, which causes degradation in the transmitted signal. One of the most common solutions to overcome this is to exploit diversity. In this approach, information is sent in parallel using two or more transmitters that are spatially separated, with each beam therefore experiencing different atmospheric turbulence, lowering the probability of a receive error. In this work we propose and experimentally demonstrate a generalization of diversity based on spatial modes of light, which we have termed $\textit{modal diversity}$. We remove the need for a physical separation of the transmitters by exploiting the fact that spatial modes of light experience different perturbations, even when travelling along the same path. For this proof-of-principle we selected modes from the Hermite-Gaussian and Laguerre-Gaussian basis sets and demonstrate an improvement in Bit Error Rate by up to 54\%. We outline that modal diversity enables physically compact and longer distance free space optical links without increasing the total transmit power.

==> summary.csv <==
SR,r0,HG44,LG61,EGC4461,HG22,LG21,EGC2221
0.001,0.07,0.482527256,0.488390923,0.470434189,0.486596107,0.490987778,0.482772827
0.01,0.28,0.46600771,0.476820946,0.454133034,0.474780083,0.483446121,0.475464821
0.1,1.19,0.284419537,0.346625328,0.22469902,0.358240128,0.382713318,0.355259895
0.2,1.94,0.167862892,0.22424221,0.141101837,0.290103912,0.292290688,0.237434387
0.3,2.68,0.106174469,0.148547173,0.071011543,0.156702042,0.22513485,0.152636528
0.4,3.49,0.094839096,0.120788574,0.064759254,0.12561512,0.1608181,0.126400948
0.5,4.45,0.073299408,0.114891052,0.065220833,0.101374626,0.151307106,0.092848778
0.6,5.68,0.06235981,0.117201805,0.061640739,0.098059654,0.119577408,0.093676567
0.7,7.40,0.065371513,0.110234261,0.041467667,0.109538078,0.123832703,0.089560509
0.8,10.23,0.04160881,0.081800461,0.03223896,0.08268261,0.081269264,0.064776421
0.9,16.64280805,0.023130417,0.045645714,0.015627861,0.041882515,0.042970657,0.019473076

